Equilibrium-Invariant Embedding, Metric Space, and Fundamental Set of $2\times2$ Normal-Form Games

Equilibrium solution concepts of normal-form games, such as Nash equilibria, correlated equilibria, and coarse correlated equilibria, describe the joint strategy profiles from which no player has incentive to unilaterally deviate. They are widely studied in game theory, economics, and multiagent systems. Equilibrium concepts are invariant under certain transforms of the payoffs. We define an equilibrium-inspired distance metric for the space of all normal-form games and uncover a distance-preserving equilibrium-invariant embedding. Furthermore, we propose an additional transform which defines a better-response-invariant distance metric and embedding. To demonstrate these metric spaces we study $2\times2$ games. The equilibrium-invariant embedding of $2\times2$ games has an efficient two variable parameterization (a reduction from eight), where each variable geometrically describes an angle on a unit circle. Interesting properties can be spatially inferred from the embedding, including: equilibrium support, cycles, competition, coordination, distances, best-responses, and symmetries. The best-response-invariant embedding of $2\times2$ games, after considering symmetries, rediscovers a set of 15 games, and their respective equivalence classes. We propose that this set of game classes is fundamental and captures all possible interesting strategic interactions in $2\times2$ games. We introduce a directed graph representation and name for each class. Finally, we leverage the tools developed for $2\times2$ games to develop game theoretic visualizations of large normal-form and extensive-form games that aim to fingerprint the strategic interactions that occur within.

==> assets/games.dat <==
p1  p2  name
-0.5 0.5 lmp
0.5 -0.5 rmp
0.5 0.5 lc
-0.5 -0.5 rc

==> assets/general_lc.dat <==
p1  p2
0.75 0.75
0.75  0.25
0.25 0.25
0.25 0.75
0.75 0.75

==> assets/general_lmp.dat <==
p1  p2
-0.75 0.75
-0.75  0.25
-0.25 0.25
-0.25 0.75
-0.75 0.75

==> assets/general_rc.dat <==
p1  p2
-0.75 -0.75
-0.75 -0.25
-0.25 -0.25
-0.25 -0.75
-0.75 -0.75

==> assets/general_rmp.dat <==
p1  p2
0.75 -0.75
0.75 -0.25
0.25 -0.25
0.25 -0.75
0.75 -0.75

==> assets/pure_1_a.dat <==
p1  p2
-1 -0.25
-0.25 -0.25
-0.25 0.25
-0.75 0.25
-0.75 0.75
-1 0.75


==> assets/pure_1_b.dat <==
p1  p2
1 -0.25
0.75  -0.25
0.75  0.75
1 0.75

==> assets/pure_2_a.dat <==
p1  p2
-0.75 1
-0.75 0.75
-0.25 0.75
-0.25 0.25
0.25 0.25
0.25 1

==> assets/pure_2_b.dat <==
p1  p2
-0.75 -1
-0.75 -0.75
0.25 -0.75
0.25 -1

==> assets/pure_top_left.dat <==
p1  p2
-0.25 0.75
0.25 0.75
0.25 0.25
0.75 0.25
0.75 -0.25
-0.25 -0.25
-0.25 0.75
